Geometric Constellation Shaping with Low-complexity Demappers for Wiener Phase-noise Channels

We show that separating the in-phase and quadrature component in optimized, machine-learning based demappers of optical communications systems with geometric constellation shaping reduces the required computational complexity whilst retaining their good performance.

==> data/bmi_new_17dB_OFC.txt <==
linewidth mean stddev
50000.0 5.223699122767628 0.004534470323973919
111111.11111111111 5.21442786465272 0.0041960600365491514
172222.22222222222 5.2018020534422975 0.005553494489520496
233333.3333333333 5.185469630456144 0.009227289475714323
294444.44444444444 5.167752170139432 0.01320020490349739
355555.55555555556 5.147268735384185 0.015193496487937854
416666.6666666666 5.1198580271400616 0.023058550522461713
477777.77777777775 5.088810075443984 0.026572960289679964
538888.8888888889 5.05097639931267 0.0312974792390293
600000.0 5.015787587476952 0.04048698203780261


==> data/constellation_separated_100kHz.txt <==
real	imag	label
-0.48072654008865356	0.41469794511795044	0
-0.4994828701019287	0.715577244758606	1
-0.48773422837257385	-0.41087085008621216	2
-0.4883246123790741	-0.743064820766449	3
-0.4951033890247345	0.11161862313747406	4
-0.4905516803264618	1.111092209815979	5
-0.4760768711566925	-0.11930213868618011	6
-0.4894588887691498	-1.1042953729629517	7
-0.2030484676361084	0.3988742232322693	8
-0.18848837912082672	0.7259630560874939	9
-0.19285209476947784	-0.4038071632385254	A
-0.20846687257289886	-0.7154783010482788	B
-0.195341095328331	0.14029912650585175	C
-0.2022327333688736	1.1211471557617188	D
-0.20370610058307648	-0.1195681095123291	E
-0.1957082748413086	-1.1097484827041626	F
0.9979686737060547	0.4171774983406067	10
1.0723974704742432	0.73691326379776	11
1.0288771390914917	-0.4067215621471405	12
1.0290091037750244	-0.7259006500244141	13
1.013999342918396	0.12225963920354843	14
1.02606999874115	1.1293978691101074	15
1.03028404712677	-0.13216860592365265	16
1.0509321689605713	-1.1690783500671387	17
0.6503807902336121	0.41246259212493896	18
0.6383191347122192	0.7184569835662842	19
0.6514676213264465	-0.39805328845977783	1A
0.6539191603660583	-0.7353695631027222	1B
0.6427762508392334	0.1183677539229393	1C
0.6704831719398499	1.0969420671463013	1D
0.6507042646408081	-0.13775472342967987	1E
0.6532895565032959	-1.1063209772109985	1F
-0.8102424144744873	0.40891990065574646	20
-0.8183475732803345	0.7188915014266968	21
-0.8143078684806824	-0.4090152084827423	22
-0.8169379234313965	-0.7158743739128113	23
-0.8138108253479004	0.1270674169063568	24
-0.8145984411239624	1.1306582689285278	25
-0.8350496292114258	-0.12779957056045532	26
-0.8209187388420105	-1.1388291120529175	27
0.06358258426189423	0.4109421670436859	28
0.07685797661542892	0.7180473804473877	29
0.081455759704113	-0.3965611457824707	2A
0.07362739741802216	-0.7281442284584045	2B
0.0732174962759018	0.13301622867584229	2C
0.0762087032198906	1.081124186515808	2D
0.06201789155602455	-0.14018438756465912	2E
0.060000043362379074	-1.112657904624939	2F
-1.2253681421279907	0.40461280941963196	30
-1.242452621459961	0.7032868266105652	31
-1.2211644649505615	-0.42050299048423767	32
-1.2341004610061646	-0.7295013666152954	33
-1.2202872037887573	0.13944877684116364	34
-1.2551103830337524	1.147172212600708	35
-1.2077547311782837	-0.1328757256269455	36
-1.2493683099746704	-1.1508538722991943	37
0.3458145558834076	0.39703842997550964	38
0.33302849531173706	0.7224225401878357	39
0.33417826890945435	-0.4006240963935852	3A
0.340726375579834	-0.7263901233673096	3B
0.3490866422653198	0.1410939246416092	3C
0.3143969774246216	1.1046069860458374	3D
0.34047919511795044	-0.13217996060848236	3E
0.33736714720726013	-1.1249901056289673	3F


==> data/constellation_w16.txt <==
real	imag	label
-0.9566148519515991	-0.39288485050201416	0
-0.8631752729415894	-0.6353965997695923	1
-0.531863808631897	0.04840884357690811	2
-0.26738157868385315	-0.13843953609466553	3
-0.8988390564918518	-0.16598251461982727	4
-0.6183648109436035	-0.607419490814209	5
-0.6975634098052979	-0.11334618926048279	6
-0.4022896885871887	-0.3846864104270935	7
0.2563225328922272	0.9303678870201111	8
0.5623438954353333	0.889440655708313	9
-0.3047492206096649	0.3085007071495056	A
-0.1206369623541832	0.08382324874401093	B
0.09080469608306885	0.7273650169372559	C
0.3299731910228729	0.5452841520309448	D
-0.08565793931484222	0.48656609654426575	E
0.10957206785678864	0.2923271358013153	F
0.03722572699189186	-1.1482138633728027	10
-0.2336672991514206	-1.0475741624832153	11
0.11272188276052475	-0.677674412727356	12
0.017083995044231415	-0.39222434163093567	13
0.372101753950119	-1.1138025522232056	14
-0.42735931277275085	-0.791577160358429	15
0.22337427735328674	-0.817335307598114	16
-0.21985748410224915	-0.5677947998046875	17
0.9116406440734863	0.40122416615486145	18
0.7860705256462097	0.6990368962287903	19
1.0147325992584229	0.04028507322072983	1A
0.08410946279764175	-0.11240462213754654	1B
0.6537293791770935	0.3248681128025055	1C
0.49440091848373413	0.42951974272727966	1D
0.698411226272583	0.09370642900466919	1E
0.3457418382167816	0.10557735711336136	1F
-1.3051327466964722	-0.4612533152103424	20
-1.1352921724319458	-0.9324434995651245	21
-0.7505114674568176	0.3308413028717041	22
-1.0983473062515259	0.776833713054657	23
-1.2517564296722412	-0.022780487313866615	24
-0.4616941213607788	1.5896393060684204	25
-1.059213638305664	0.2582590878009796	26
-1.3712412118911743	0.49674731492996216	27
0.26019489765167236	1.2893842458724976	28
0.8020561337471008	1.2164247035980225	29
-0.5167422294616699	0.49594348669052124	2A
-0.7683790922164917	0.7483893036842346	2B
-0.12676915526390076	0.9965822100639343	2C
-0.39252305030822754	1.2449151277542114	2D
-0.3242480754852295	0.7176092863082886	2E
-0.5935623049736023	0.9653081893920898	2F
0.09710442274808884	-1.5660252571105957	30
-0.4319024682044983	-1.3309417963027954	31
0.3858349621295929	-0.5664029121398926	32
0.3133808374404907	-0.38539376854896545	33
0.8514255881309509	-0.9821498990058899	34
-0.6590771079063416	-1.078723430633545	35
0.6528767347335815	-0.6207911372184753	36
0.560505211353302	-0.4236867129802704	37
1.2247835397720337	-0.47249075770378113	38
1.1247990131378174	0.8053293228149414	39
0.990078330039978	-0.24554260075092316	3A
0.25143226981163025	-0.217090904712677	3B
1.4976623058319092	-0.058004338294267654	3C
1.47970712184906	0.5281464457511902	3D
0.7317208647727966	-0.16630661487579346	3E
0.4902459979057312	-0.11571783572435379	3F


==> data/constellation_w8.txt <==
real	imag	label
-0.1373797208070755	0.4776984751224518	0
-0.3442065417766571	0.6252457499504089	1
-0.30998605489730835	0.14209413528442383	2
-0.591664731502533	0.27915528416633606	3
-0.07210355252027512	0.4864351451396942	4
-0.3355340361595154	0.6313437819480896	5
-0.20084451138973236	0.135450080037117	6
-0.5898175835609436	0.2910785377025604	7
0.35128703713417053	0.47073307633399963	8
-0.530335545539856	0.8279131054878235	9
0.29361119866371155	0.057238493114709854	A
-0.8699527382850647	0.47342345118522644	B
0.18641015887260437	0.5111543536186218	C
-0.5022676587104797	0.8659204840660095	D
0.12378833442926407	0.08604022860527039	E
-0.8907615542411804	0.47293680906295776	F
0.7873669266700745	0.6274633407592773	10
1.136891484260559	1.030254602432251	11
0.766525149345398	0.2392287701368332	12
1.0914705991744995	0.10627462714910507	13
0.9096378087997437	0.5206471085548401	14
1.3721418380737305	0.6060476899147034	15
0.8055689930915833	0.23233431577682495	16
1.2003891468048096	0.0922188013792038	17
0.5259074568748474	0.8512476086616516	18
-0.12874475121498108	1.1437110900878906	19
0.587506890296936	-0.0525449737906456	1A
0.9004625678062439	-0.20650815963745117	1B
0.26935192942619324	0.9268457889556885	1C
-0.10396036505699158	1.2233237028121948	1D
0.6246734857559204	-0.06274666637182236	1E
0.96690833568573	-0.23417513072490692	1F
-0.41258129477500916	-0.4960750639438629	20
-0.7741414904594421	-0.41327813267707825	21
-0.34549233317375183	-0.1975298970937729	22
-0.7944507598876953	-0.08810367435216904	23
-0.3101505637168884	-0.4762149751186371	24
-1.4384015798568726	-0.4150790572166443	25
-0.23547373712062836	-0.2107091248035431	26
-0.9237023591995239	-0.06208598241209984	27
-0.07434900104999542	-0.6402404308319092	28
-0.9007123112678528	0.9799632430076599	29
0.15241825580596924	-0.32108956575393677	2A
-1.243703842163086	0.2865234911441803	2B
-0.05645154044032097	-0.6568804979324341	2C
-0.9198831915855408	1.0431129932403564	2D
0.10107865184545517	-0.3380637764930725	2E
-1.2951254844665527	0.23963673412799835	2F
-0.48998674750328064	-0.8403962850570679	30
-0.7709671854972839	-0.7327461838722229	31
0.518589198589325	-1.091111660003662	32
0.8590730428695679	-1.2352402210235596	33
-0.8968709111213684	-1.1807940006256104	34
-1.1423029899597168	-0.7904955744743347	35
0.5065037608146667	-0.8420307040214539	36
0.9931052327156067	-0.8286969661712646	37
-0.18627741932868958	-1.2088327407836914	38
0.05833964794874191	-1.5783029794692993	39
0.4943707585334778	-0.41338953375816345	3A
0.48521894216537476	-1.574613094329834	3B
0.002871166914701462	-0.9550328850746155	3C
-0.6250184178352356	1.5106171369552612	3D
0.508926510810852	-0.5125980377197266	3E
0.9383687376976013	-0.5639064908027649	3F


==> data/nn_16w_100kHz.txt <==
snr linewidth mean stddev
5.00 100000.00 -23.229332 1.3130219
6.00 100000.00 -20.821608 1.4046861
7.00 100000.00 -18.209154 1.5037394
8.00 100000.00 -15.501934 1.5469447
9.00 100000.00 -12.409938 1.6556329
10.00 100000.00 -8.800276 1.5154567
11.00 100000.00 -4.8694735 1.3553017
12.00 100000.00 -1.1263039 1.0805792
13.00 100000.00 1.9136446 0.6715851
14.00 100000.00 3.6882887 0.30308956
15.00 100000.00 4.433222 0.0820333
16.00 100000.00 4.8181267 0.02139132
17.00 100000.00 5.086446 0.01420718
18.00 100000.00 5.285742 0.011227804
19.00 100000.00 5.4315643 0.008833138
20.00 100000.00 5.538082 0.006695833
21.00 100000.00 5.6145887 0.005656727
22.00 100000.00 5.6698103 0.004587912
23.00 100000.00 5.7095585 0.0040402715
24.00 100000.00 5.7386646 0.003438595
25.00 100000.00 5.760243 0.00314167
26.00 100000.00 5.7760983 0.002915332
27.00 100000.00 5.788017 0.00276863
28.00 100000.00 5.796901 0.0025214616
29.00 100000.00 5.8037043 0.0026160127
30.00 100000.00 5.8090897 0.0024060232
31.00 100000.00 5.8131905 0.0023634185
32.00 100000.00 5.8165097 0.0022942324
33.00 100000.00 5.81907 0.0023865148
34.00 100000.00 5.8210044 0.002197189
35.00 100000.00 5.8225265 0.0022954026
36.00 100000.00 5.82387 0.0021498813
37.00 100000.00 5.824754 0.0021618684
38.00 100000.00 5.8254356 0.0021307198
39.00 100000.00 5.8260694 0.002202742
40.00 100000.00 5.8266807 0.0022140532


==> data/nn_16w_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.0878105 0.014553755
17.00 111111.10 5.0811815 0.014544102
17.00 172222.20 5.07548 0.01658628
17.00 233333.33 5.069521 0.015327413
17.00 294444.42 5.0616784 0.017526422
17.00 355555.55 5.054921 0.018757809
17.00 416666.70 5.0472503 0.021309135
17.00 477777.77 5.0410447 0.02130565
17.00 538888.87 5.0322294 0.026225165
17.00 600000.00 5.023339 0.03251654


==> data/nn_8w_100kHz.txt <==
snr linewidth mean stddev
5.00 100000.00 -23.827526 1.9875482
6.00 100000.00 -19.372894 1.9764731
7.00 100000.00 -14.80806 1.8866899
8.00 100000.00 -10.402968 1.7771975
9.00 100000.00 -6.3586287 1.5421659
10.00 100000.00 -2.6194181 1.1886026
11.00 100000.00 0.4179995 0.7599273
12.00 100000.00 2.3776562 0.3713553
13.00 100000.00 3.3755 0.12437878
14.00 100000.00 3.923951 0.03438171
15.00 100000.00 4.3034563 0.020227773
16.00 100000.00 4.5852656 0.015425223
17.00 100000.00 4.7908206 0.012192033
18.00 100000.00 4.93886 0.009407898
19.00 100000.00 5.043174 0.0085976375
20.00 100000.00 5.116745 0.0070811277
21.00 100000.00 5.1684003 0.0064573013
22.00 100000.00 5.203005 0.0058492436
23.00 100000.00 5.2280564 0.005615248
24.00 100000.00 5.2451386 0.0053389324
25.00 100000.00 5.2575655 0.0051236744
26.00 100000.00 5.2666893 0.0052090073
27.00 100000.00 5.273268 0.0051880064
28.00 100000.00 5.2778907 0.0051676235
29.00 100000.00 5.2814317 0.004926215
30.00 100000.00 5.2842536 0.0050168764
31.00 100000.00 5.2862372 0.0052145747
32.00 100000.00 5.28788 0.005179687
33.00 100000.00 5.2893353 0.005207278
34.00 100000.00 5.2898564 0.0051381397
35.00 100000.00 5.2907014 0.005192633
36.00 100000.00 5.291278 0.0049273055
37.00 100000.00 5.2919016 0.004840809
38.00 100000.00 5.2926097 0.005023645
39.00 100000.00 5.292506 0.005116197
40.00 100000.00 5.292744 0.0051662335


==> data/nn_8w_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 4.815507 0.01282753
17.00 111111.10 4.811234 0.012996352
17.00 172222.20 4.806155 0.012391638
17.00 233333.33 4.8018503 0.012599388
17.00 294444.42 4.7966266 0.013409325
17.00 355555.55 4.792507 0.013356761
17.00 416666.70 4.786829 0.013166525
17.00 477777.77 4.782456 0.013063311
17.00 538888.87 4.778285 0.013730003
17.00 600000.00 4.7730527 0.013547297


==> data/ofc22_100kHz.txt <==
snr linewidth mean stddev
5.00 100000.00 -16.120222 0.7001699
6.00 100000.00 -15.028877 0.72743124
7.00 100000.00 -13.935511 0.7890829
8.00 100000.00 -12.750004 0.8709903
9.00 100000.00 -11.404483 0.89721483
10.00 100000.00 -9.785693 0.99012667
11.00 100000.00 -7.6774487 1.0650522
12.00 100000.00 -4.6731954 1.0434376
13.00 100000.00 -1.0448859 0.9453175
14.00 100000.00 2.490022 0.53957033
15.00 100000.00 4.280905 0.21730904
16.00 100000.00 4.91304 0.04344594
17.00 100000.00 5.203914 0.014422214
18.00 100000.00 5.405377 0.010904034
19.00 100000.00 5.5470724 0.007692174
20.00 100000.00 5.6463037 0.0058900514
21.00 100000.00 5.7160964 0.0046449355
22.00 100000.00 5.7645655 0.0036106964
23.00 100000.00 5.798706 0.002918315
24.00 100000.00 5.823337 0.0025402617
25.00 100000.00 5.8410406 0.0020866327
26.00 100000.00 5.854263 0.0018620737
27.00 100000.00 5.863859 0.0017669398
28.00 100000.00 5.871208 0.0016482342
29.00 100000.00 5.876772 0.001518758
30.00 100000.00 5.8809557 0.001474238
31.00 100000.00 5.8843236 0.0014047553
32.00 100000.00 5.8867474 0.0013678067
33.00 100000.00 5.8887925 0.0013534926
34.00 100000.00 5.8904386 0.0013068417
35.00 100000.00 5.891536 0.0013036879
36.00 100000.00 5.8925056 0.0012572629
37.00 100000.00 5.8932686 0.0012698355
38.00 100000.00 5.893824 0.0012986347
39.00 100000.00 5.894332 0.0012667212
40.00 100000.00 5.89466 0.0012677951


==> data/separated_100kHz.txt <==
snr linewidth mean stddev
5.00 100000.00 -12.746776 1.0180045
6.00 100000.00 -10.676903 0.9982381
7.00 100000.00 -8.714074 1.0597671
8.00 100000.00 -6.788945 1.0789545
9.00 100000.00 -5.014095 1.0687473
10.00 100000.00 -3.35364 1.0130897
11.00 100000.00 -1.562801 0.95480883
12.00 100000.00 0.10908137 0.8610364
13.00 100000.00 1.8123678 0.6763549
14.00 100000.00 3.2948837 0.4431279
15.00 100000.00 4.3279386 0.22613615
16.00 100000.00 4.8800926 0.07429086
17.00 100000.00 5.174319 0.017048547
18.00 100000.00 5.3759074 0.010907818
19.00 100000.00 5.5215826 0.008092596
20.00 100000.00 5.6261106 0.0063465186
21.00 100000.00 5.7003713 0.005399481
22.00 100000.00 5.7536964 0.0043094675
23.00 100000.00 5.791797 0.0035422298
24.00 100000.00 5.8191485 0.002954746
25.00 100000.00 5.8387866 0.002649777
26.00 100000.00 5.8534427 0.0023772242
27.00 100000.00 5.8641434 0.002251033
28.00 100000.00 5.872182 0.0021137292
29.00 100000.00 5.8783145 0.0019647102
30.00 100000.00 5.882807 0.0018907457
31.00 100000.00 5.8863983 0.0017844874
32.00 100000.00 5.889311 0.0017477633
33.00 100000.00 5.891283 0.0018094942
34.00 100000.00 5.893088 0.001702388
35.00 100000.00 5.894361 0.0017037595
36.00 100000.00 5.8954396 0.0016762585
37.00 100000.00 5.896213 0.0016394117
38.00 100000.00 5.8968306 0.001616569
39.00 100000.00 5.897412 0.0016101099
40.00 100000.00 5.897763 0.0016572875


==> data/separated_17dB.txt <==
snr linewidth mean stddev
17.00 50000.00 5.1794157 0.017695924
17.00 111111.10 5.1711125 0.020956082
17.00 172222.20 5.162784 0.019546304
17.00 233333.33 5.1535797 0.020829659
17.00 294444.42 5.145232 0.020786533
17.00 355555.55 5.1359053 0.023391943
17.00 416666.70 5.1268477 0.023820627
17.00 477777.77 5.1157537 0.030228835
17.00 538888.87 5.1054792 0.03671938
17.00 600000.00 5.09538 0.036596544

